Optimal Accuracy-Privacy Trade-Off for Secure Multi-Party Computations

The purpose of Secure Multi-Party Computation is to enable protocol participants to compute a public function of their private inputs while keeping their inputs secret, without resorting to any trusted third party. However, opening the public output of such computations inevitably reveals some information about the private inputs. We propose a measure generalising both Renyi entropy and g-entropy so as to quantify this information leakage. In order to control and restrain such information flows, we introduce the notion of function substitution which replaces the computation of a function that reveals sensitive information with that of an approximate function. We exhibit theoretical bounds for the privacy gains that this approach provides and experimentally show that this enhances the confidentiality of the inputs while controlling the distortion of computed output values. Finally, we investigate the inherent compromise between accuracy of computation and privacy of inputs and we demonstrate how to realise such optimal trade-offs.

==> minBounds.dat <==
x fx p1 p2 p3 fxp
1 2.643856189774726 3.643856189774726 3.633872101202104 3.6338721012021047 4.643856189774726
2 3.931138141855196 3.9311381418551994 3.9311381418551927 3.9311381418551936 5.931138141855196
3 1.5849625007211519 3.4828643131024153 3.4873517040947295 3.48735170409473 3.5849625007211516
4 2.1844245711374257 3.1627295000381066 3.148445274031855 3.159145162689065 4.184424571137425
5 1.0324214776923717 2.8771432522144664 2.874201976902344 2.937264244652035 3.0324214776923717
6 2.643856189774726 3.6141088463806685 2.643856189774734 3.3040061868901103 4.643856189774726
7 0.6742298388182516 2.4694852833012355 2.454031630894723 2.544654512067632 2.6742298388182517
8 1.3625700793847033 3.24772715304594 2.286304185156662 2.703950536938259 3.362570079384703
9 0.4214637684382937 2.1663227647621413 2.1360615495760538 2.2515387669959863 2.4214637684382936
10 1.9999999999999973 2.955800196089461 2.0000000000000284 2.651389862460157 3.9999999999999973
11 0.23635236318131078 1.928084817877672 1.881566439248683 2.0275115635685985 2.236352363181311
12 0.8889686876112555 2.7236687715527546 1.772122039579856 2.1981515542489696 2.8889686876112552
13 0.09953567355094049 1.734296407390256 1.6703979772272521 1.8451143980218445 2.0995356735509403
14 1.575376451891954 2.523762344284432 1.5753764518919953 2.222258844646337 3.575376451891954
15 2.8510495883953053e-14 1.5729898590551175 1.490726430875429 1.6987375410553387 2.0000000000000284
16 0.570607207744098 2.3564003121445207 1.4107691676420804 1.8472757393113153 2.5706072077440982
17 2.8510495883953053e-14 1.4365706608285247 1.335011571741315 1.6018928966710426 2.0000000000000284
18 1.2630344058337886 2.2064508774674496 1.263034405833836 1.9068905956085465 3.2630344058337886
19 2.8510495883953053e-14 1.319925741976256 1.1981515542489827 1.515718623498027 2.0000000000000284
20 0.342105976825012 2.0773792598987737 1.1360615495760724 1.584361502986627 2.342105976825012
21 2.8510495883953053e-14 1.2194565872922325 1.0765338481893436 1.434402824145779 2.0000000000000284
22 1.0193653248669252 1.95891280795683 1.0193653248669765 1.6608626150804207 3.019365324866925
23 2.8510495883953053e-14 1.1325427794392762 0.9675072798671703 1.3615399507862198 2.0000000000000284
24 0.1735362549947154 1.8552284757860575 0.9174487873071259 1.3786318528501043 2.1735362549947155
25 2.8510495883953053e-14 1.057224868692995 0.8690691301735736 1.292180751493308 2.0000000000000284
26 0.8222593451413439 1.7584987557158813 0.8222593451413561 1.4617377654215948 2.822259345141344
27 2.8510495883953053e-14 0.9920072092465136 0.7796700451204519 1.2297582509594893 2.0000000000000284
28 0.04890960048097374 1.6729514204440716 0.7383020417290209 1.2134036381091846 2.048909600480974
29 2.8510495883953053e-14 0.9357302784885343 0.6980872390200203 1.1699250014423026 2.0000000000000284
30 0.6589630821649417 1.592194069952269 0.6589630821649217 1.2966039385274755 2.6589630821649415


==> op2Dp.dat <==
x wme p3 p4 p10
0.0 1.6017132519074588e-16 1.60171325190746e-16 1.60171325190746e-16 1.60171325190746e-16
0.005 0.004013062506623673 0.00399640278210392 0.00401295384012921 0.00401306250662367
0.01 0.00803731906541842 0.00797016270193964 0.00803643847961626 0.00803731906541842
0.015 0.012072832300575131 0.0119205617356456 0.0120698216871832 0.012072832300575
0.02 0.0161196653632769 0.0158468769203269 0.0161124359448725 0.0161196653632766
0.025 0.020177881937630555 0.019748380972333 0.0201635769575313 0.0201778819376265
0.03 0.02424754624667751 0.0236243429393832 0.0242225021394025 0.0242475462466514
0.035 0.028328723058494484 0.0274740288861743 0.0282884290828445 0.0283287230583672
0.04 0.032421477692377666 0.0312967026129124 0.0323605340150513 0.0324214776918692
0.045 0.03652587602511404 0.0350916264060327 0.0364379502495703 0.0365258760233789
0.05 0.040641984497346094 0.0388580618201645 0.0405197666404439 0.040641984492114
0.055 0.04476987012002265 0.0425952704901943 0.0446050260478777 0.0447698701057508
0.06 0.048909600480946565 0.0463025149720724 0.0486927238255341 0.0489096004451082
0.065 0.05306124375141361 0.0499790596107821 0.0527818063408021 0.0530612436674552
0.07 0.05722486869295037 0.0536241714336821 0.0568711695407313 0.0572248685075451
0.075 0.06140054466414342 0.0572371210671982 0.0609596575777332 0.0614005442750244
0.08 0.06558834162757687 0.060817183674642 0.0650460615106241 0.0655883408462811
0.085 0.06978833015686231 0.0643636399126821 0.0691291180980981 0.06978832864793
0.09 0.07400058144377675 0.0678757769038165 0.0732075087032946 0.0740005786280475
0.095 0.07822516730550247 0.0713528892219635 0.0772798583296842 0.0782251622097429
0.1 0.082462160191973 0.0747942798880995 0.0813447348100756 0.0824621512196909
0.105 0.08671163319333085 0.0781992613726918 0.0854006481720768 0.0867116177816376
0.11 0.09097366004749041 0.0815671566014939 0.0894460502047991 0.0909736341615227
0.115 0.09524831514781641 0.0848972999611233 0.0934793342529549 0.0952482725464755
0.12 0.09953567355091474 0.0881890383007005 0.0974988352656925 0.0995356047343226
0.125 0.10383581098454006 0.0914417319257195 0.101502830128506 0.103835701703051
0.13 0.10814880385562262 0.0946547555802231 0.105489538307295 0.108148633020513
0.135 0.1124747292584125 0.0978274994132906 0.109457122834052 0.112474466043063
0.14 0.11681366498275023 0.100959369925804 0.113403691663682 0.116813264837175
0.145 0.12116568952245708 0.104049790893454 0.11732729943104 0.121165088739712
0.15 0.12553088208385899 0.107098204261956 0.121225949636295 0.125529990449477
0.155 0.1299093225944331 0.110104071010503 0.125097597285203 0.129908013513917
0.16 0.13430109171159105 0.113066871979545 0.128940152008655 0.134299189039162
0.165 0.13870627083159237 0.115986108659119 0.13275148168293 0.13870353140722
0.17 0.14312494209859716 0.118861303934073 0.136529416568424 0.143121032729489
0.17500000000000002 0.147557188413858 0.121692002782712 0.140271753980059 0.147551655698432
0.18 0.15200309344504978 0.124477772925568 0.1439762634973 0.15199532441675
0.185 0.15646274163575014 0.127218205421279 0.147640692715494 0.156451912682877
0.19 0.16093621821505785 0.129912915206741 0.151262773533261 0.160921229089578
0.195 0.1654236092073717 0.13256154157904 0.15484022896295 0.165402998145589
0.2 0.16992500144231226 0.135163748616931 0.158370780442697 0.169896836454767
0.20500000000000002 0.17444048256480557 0.137719225539964 0.161852155619651 0.174402222780145
0.21 0.17897014104531958 0.140227687003679 0.165282096564493 0.178918460579275
0.215 0.1835140661902675 0.142688873329665 0.168658368367737 0.183444631322724
0.22 0.1880723481525718 0.14510255066959 0.171978768058587 0.18797953660376
0.225 0.1926450779423959 0.1474685111027 0.175241133777683 0.192521626725997
0.23 0.19723234743804788 0.149786572666646 0.17844335412607 0.197068913140508
0.23500000000000001 0.20183424939705674 0.152056579321841 0.181583377604534 0.201618861836847
0.24 0.20645087746742632 0.154278400849916 0.184659222050258 0.206168264643838
0.245 0.2110823261990723 0.156451932687194 0.187668983971971 0.210713085477241
0.25 0.21572869105543707 0.158577095694421 0.19061084768048 0.215248279050986
0.255 0.22039006842530046 0.160653835864324 0.193483094109157 0.219767580690502
0.26 0.2250665556347734 0.162682123968868 0.196284109218537 0.224263267985372
0.265 0.22975825095949537 0.164661955148353 0.199012391881013 0.228725898523426
0.27 0.23446525363702278 0.166593348444768 0.201666561145663 0.233144033356022
0.275 0.2391876638794261 0.168476346282038 0.204245362789505 0.237503963631636
0.28 0.24392558288608943 0.170311013896011 0.206747675069943 0.241789468269165
0.28500000000000003 0.24867911285672376 0.172097438717214 0.209172513603612 0.245981643343785
0.29 0.25344835700459595 0.173835729709578 0.211519035309084 0.250058857697682
0.295 0.2582334195699724 0.175526016668401 0.213786541364618 0.253996901191625
0.3 0.26303440583379417 0.17716844948099 0.215974479147026 0.257769396924492
0.305 0.2678514221315698 0.178763197353415 0.218082443133319 0.261348539756782
0.31 0.27268457586751327 0.18031044800691 0.220110174762783 0.264706193408324
0.315 0.277533975528909 0.181810406847411 0.222057561272919 0.267815323266613
0.32 0.2823997307007252 0.183263296111765 0.223924633538028 0.270651665805684
0.325 0.28728195208047136 0.184669353994043 0.225711562953583 0.273195453918123
0.33 0.29218075149331035 0.186028833755393 0.227418657422646 0.275432957074949
0.335 0.295128035543647 0.187342002820729 0.229046356512084 0.277357584831417
0.34 0.2941449383738242 0.188609141865491 0.230595225856069 0.278970358265784
0.34500000000000003 0.29316251066075716 0.189830543895573 0.232065950892051 0.280279668180859
0.35000000000000003 0.29218075149331074 0.191006513323385 0.233459330020028 0.281300377627831
0.355 0.29119965996220704 0.19213736504286 0.234776267279495 0.282052444736426
0.36 0.2902192351600243 0.193223423506082 0.236017764639968 0.28255930524123
0.365 0.2892394761811878 0.194265021804013 0.237184914000483 0.282846252402248
0.37 0.2882603821219676 0.195262500753633 0.238278888991304 0.282938999687162
0.375 0.28728195208047114 0.196216207993644 0.23930093666723 0.282862535793704
0.38 0.2863041851566409 0.197126497090673 0.240252369176739 0.282640308184058
0.385 0.2853270804522476 0.197993726657747 0.241134555484928 0.282293716217688
0.39 0.28435063707088626 0.198818259486619 0.241948913221111 0.281841862985644
0.395 0.2833748541179696 0.199600461695339 0.242696900714154 0.28130150307317
0.4 0.282399730700725 0.200340701892283 0.243380009270599 0.280687125377293
0.405 0.2814252659281893 0.201039350357675 0.243999755742312 0.280011119403866
0.41000000000000003 0.2804514589112032 0.201696778243459 0.244557675422253 0.279283985337616
0.41500000000000004 0.27947830876240676 0.202313356792221 0.245055315298965 0.278514559659439
0.42 0.278505814596234 0.20288945657569 0.245494227692758 0.277710237746879
0.425 0.277533975528909 0.203425446753193 0.24587596428946 0.276877182315699
0.43 0.27656279067844075 0.203921694350302 0.246202070580976 0.276020511874993
0.435 0.2755922591646184 0.204378563557765 0.246474080715978 0.275144466943485
0.44 0.2746223801090057 0.20479641505068 0.246693512758705 0.274252554029029
0.445 0.27365315263493745 0.205175605327769 0.246861864349203 0.273347668684527
0.45 0.27268457586751305 0.205516486070462 0.246980608754356 0.272432199625274
0.455 0.2717166489335949 0.205819403521441 0.24705119129568 0.271508116152251
0.46 0.27074937096179924 0.206084697882153 0.247075026137118 0.270577041134184
0.465 0.26978274108249617 0.206312702728759 0.247053493413869 0.269640311667428
0.47000000000000003 0.2688167584278 0.20650374444587 0.246987936681629 0.268699029328254
0.47500000000000003 0.2678514221315698 0.206658141677377 0.246879660664411 0.267754101701314
0.48 0.2668867313294004 0.206776204793597 0.246729929278317 0.266806276637335
0.485 0.26592268515862055 0.206858235373935 0.246539963908225 0.265856170477038
0.49 0.26495928275828606 0.206904525704181 0.246310941914212 0.264904291283745
0.495 0.26399652326917755 0.206915358287536 0.246043995344701 0.26395105795673
0.5 0.2630344058337936 0.206891005368439 0.24574020983368 0.262996815950664
0.505 0.2620729295963488 0.206831728468208 0.245400623659849 0.262041850202018
0.51 0.2611120937027655 0.206737777931537 0.245026226946271 0.26108639575856
0.515 0.26015189730067256 0.206609392482827 0.244617960979819 0.260130646520631
0.52 0.2591923395393998 0.206446798791342 0.244176717630617 0.259174762430322
0.525 0.2582334195699728 0.206250211044193 0.243703338852503 0.258218875384531
0.53 0.2572751365451091 0.206019830526135 0.243198616246528 0.257263094098372
0.535 0.25631748961921313 0.205755845205164 0.242663290670355 0.256307508104503
0.54 0.25536047794837285 0.20545842932295 0.242098051877428 0.255352191040399
0.545 0.25440410069035374 0.205127742989114 0.241503538170599 0.25439720334789
0.55 0.2534483570045958 0.204763931778426 0.240880336055838 0.253442594486541
0.555 0.2524932460522082 0.204367126329985 0.240228979882481 0.252488404743635
0.56 0.2515387669959645 0.203937441947535 0.239549951457269 0.251534666708001
0.5650000000000001 0.2505849190002998 0.203474978200038 0.238843679620254 0.250581406461946
0.5700000000000001 0.24963170123130538 0.202979818521748 0.238110539771358 0.249628644534729
0.5750000000000001 0.24867911285672376 0.202452029811026 0.237350853337157 0.248676396651807
0.58 0.2477271530459452 0.201891662027223 0.236564887168124 0.247724674306143
0.585 0.24677582097000386 0.201298747785034 0.235752852857326 0.246773485170868
0.59 0.24582511580157068 0.200673301945765 0.234914905972253 0.245822833366231
0.595 0.2448750367149536 0.200015321205087 0.234051145192219 0.244872719587763
0.6 0.24392558288608923 0.199324783676904 0.233161611344544 0.24392314109661
0.605 0.2429767534925408 0.198601648473099 0.232246286333565 0.242974091566877
0.61 0.2420285477134917 0.197845855279009 0.231305091957444 0.242025560778064
0.615 0.2410809647297446 0.197057323924636 0.230337888608779 0.241077534133143
0.62 0.24013400372371502 0.196235953951716 0.229344473856187 0.240129991973775
0.625 0.2391876638794261 0.19538162417695 0.228324580905379 0.239182908653438
0.63 0.23824194438250684 0.194494192251848 0.227277876939811 0.238236251315739
0.635 0.2372968444201855 0.19357349421986 0.226203961342806 0.237289978308435
0.64 0.23635236318128836 0.192619344071633 0.225102363805179 0.236344037142267
0.645 0.23540849985623238 0.191631533299524 0.223972542324875 0.235398361876362
0.65 0.2344652536370232 0.190609830452672 0.222813881108045 0.234452869776703
0.655 0.2335226237172493 0.189553980694301 0.221625688384359 0.233507457048502
0.66 0.2325806092920799 0.188463705363142 0.220407194153306 0.232561993384032
0.665 0.2316392095582595 0.187338701541257 0.219157547882766 0.231616314990221
0.67 0.23069842371410385 0.186178641630865 0.217875816186409 0.230670215659453
0.675 0.22975825095949556 0.184983172943178 0.216560980512442 0.229723435315182
0.68 0.2288186904958808 0.183751917302684 0.215211934883081 0.228775645291444
0.685 0.2278797415262657 0.182484470670736 0.213827483731792 0.227826429379553
0.6900000000000001 0.22694140325521053 0.181180402792833 0.212406339894007 0.226875259380131
0.6950000000000001 0.22600367488882725 0.179839256874467 0.210947122816519 0.225921463513661
0.7000000000000001 0.2250665556347734 0.178460549290988 0.209448357061279 0.224964185542748
0.705 0.22413004470225167 0.177043769337515 0.207908471190617 0.224002331814212
0.71 0.2231941413020027 0.175588379025543 0.206325797133009 0.223034502605708
0.715 0.22225884464630216 0.17409381293354 0.204698570141108 0.222058903127259
0.72 0.22132415394895705 0.172559478119513 0.203024929466698 0.22107322826113
0.725 0.22039006842530023 0.170984754104198 0.201302919890002 0.220074513633083
0.73 0.21945658729218942 0.169368992934253 0.19953049425294 0.219058943972756
0.735 0.2185237097680014 0.167711519335512 0.197705517156815 0.218021608159218
0.74 0.21759143507262696 0.16601163096711 0.195825769993693 0.216956189338222
0.745 0.21665976242746887 0.164268598787931 0.193888957486407 0.215854578974642
0.75 0.21572869105543707 0.162481667547501 0.1918927159136 0.214706407345227
0.755 0.21479822018094621 0.160650056414064 0.189834623192134 0.213498492569616
0.76 0.21386834902990937 0.158772959753074 0.187712210978214 0.212214230025668
0.765 0.21293907682973612 0.156849548069809 0.185522978929213 0.210832979376187
0.77 0.21201040280932706 0.154878969130099 0.183264411239035 0.209329562704918
0.775 0.2110823261990721 0.152860349273324 0.180933995519676 0.207674065076516
0.78 0.21015484623084513 0.150792794931841 0.178529244049491 0.205832215363663
0.785 0.2092279621380003 0.148675394370716 0.176047717344077 0.20376668150883
0.79 0.20830167315536813 0.146507219661189 0.173487049928882 0.201439567917727
0.795 0.20737597851925227 0.144287328900487 0.170844978104756 0.198816165990831
0.8 0.20645087746742632 0.14201476868948 0.168119369400732 0.195869548863348
0.805 0.20091269392599642 0.139688576878226 0.16530825330584 0.192585043143982
0.81 0.19539568895843068 0.137307785587519 0.162409852768036 0.188963270614331
0.8150000000000001 0.18989970120357846 0.134871424512295 0.159422615849227 0.185020670645299
0.8200000000000001 0.18442457113742727 0.132378524509922 0.156345246837263 0.180787227596502
0.8250000000000001 0.17897014104531922 0.129828121473196 0.153176736045903 0.176302126335473
0.8300000000000001 0.17353625499469139 0.127219260484139 0.149916387489101 0.171608668654429
0.835 0.16812275880832708 0.124551000240479 0.146563843602963 0.166749732934888
0.84 0.1627295000381085 0.121822417742091 0.143119106212455 0.161764537134933
0.845 0.15735632793925663 0.119032613219612 0.139582553003305 0.156686862961292
0.85 0.15200309344504997 0.116180715282079 0.135954948862806 0.151544493213583
0.855 0.14666964914200953 0.113265886254771 0.132237451593769 0.146359462637022
0.86 0.14135584924554173 0.11028732767269 0.128431611677655 0.141148747489065
0.865 0.13606154957602837 0.107244285889235 0.124539365957445 0.135925118864418
0.87 0.13078660753535418 0.104136057753971 0.120563025317112 0.13069799094456
0.875 0.12553088208385918 0.100961996307952 0.116505256640537 0.12547417788019
0.88 0.12029423371771195 0.0977215164401296 0.112369059525988 0.120258526830794
0.885 0.11507652444669272 0.094414100444072 0.108157738401447 0.115054425175373
0.89 0.10987761777237331 0.091039303410772 0.10387487082178 0.109864194673942
0.895 0.10469737866669322 0.0875967583909182 0.0995242728242123 0.104689390773129
0.9 0.09953567355091458 0.08408618125876 0.0951099622705278 0.0995310256900551
0.905 0.09439237027495498 0.0805073752098353 0.0906361211127116 0.0943897320487368
0.91 0.08926733809708724 0.0768602348263988 0.0861070574864211 0.0892658811690971
0.915 0.08416044766399852 0.0731447496474848 0.08152716846921 0.084159667373625
0.92 0.079071570991199 0.0693610071851978 0.0769009042451874 0.0790711672164491
0.925 0.07400058144377693 0.0655091953349693 0.0722327343029515 0.0740003804684096
0.93 0.06894735371749142 0.0615896041351242 0.0675271161676689 0.0689472580157549
0.935 0.06391176382019291 0.0576026268399451 0.0627884670389274 0.0639117205090319
0.9400000000000001 0.0588936890535684 0.0535487602803817 0.0580211385803057 0.0588936705769581
0.9450000000000001 0.05389300799520216 0.0494286044973217 0.0532293949900147 0.0538930006416719
0.9500000000000001 0.048909600480946565 0.0452428616436681 0.0484173943783515 0.0489095977866663
0.9550000000000001 0.043943347587596895 0.0409923341630201 0.0435891733896459 0.0439433466945897
0.96 0.03899413161586358 0.0366779222642259 0.0387486349349067 0.0389941313543893
0.965 0.03406183607363298 0.0323006207221246 0.0338995388465768 0.0340618360082116
0.97 0.02914634565951667 0.0278615150451239 0.0290454952277111 0.0291463456461945
0.975 0.02424754624667751 0.0233617770595733 0.0241899602430517 0.0242475462446302
0.98 0.019365324866931058 0.0188026599689746 0.0193362340869842 0.0193653248667218
0.985 0.01449956969511509 0.0141854929526918 0.0144874608611333 0.0144995696951039
0.99 0.009650170033719528 0.00951167537390589 0.00964663010038221 0.00965017003371937
0.995 0.004817016297775956 0.0047826706699566 0.00481657969833534 0.00481701629777596
1.0 1.6017132519074588e-16 1.60171325190746e-16 1.60171325190746e-16 1.60171325190746e-16


==> op3D_30.dat <==
0.0 0.0 0.0225945811758381
0.0 0.03333333333333333 0.0257450431859937
0.0 0.06666666666666667 0.0289024000259351
0.0 0.1 0.0320666819407219
0.0 0.13333333333333333 0.0352379193748767
0.0 0.16666666666666666 0.0384161429741106
0.0 0.2 0.0416013835871301
0.0 0.23333333333333334 0.0447936722674162
0.0 0.26666666666666666 0.0479930402750455
0.0 0.3 0.0511995190785302
0.0 0.3333333333333333 0.0544131403566648
0.0 0.36666666666666664 0.0576339360004209
0.0 0.4 0.0608619381148339
0.0 0.43333333333333335 0.0640971790209198
0.0 0.4666666666666667 0.0673396912576296
0.0 0.5 0.070589507583808
0.0 0.5333333333333333 0.0738466609801707
0.0 0.5666666666666667 0.077111184651323
0.0 0.6 0.0803831120277875
0.0 0.6333333333333333 0.0836624767680609
0.0 0.6666666666666666 0.0869493127606806
0.0 0.7 0.09024365412634
0.0 0.7333333333333333 0.0935455352200115
0.0 0.7666666666666666 0.0968274002664073
0.0 0.8 0.0982751797901875
0.0 0.8333333333333334 0.0949961995392296
0.0 0.8666666666666667 0.0861492119717804
0.0 0.9 0.0731331059735367
0.0 0.9333333333333333 0.0575936605776251
0.0 0.9666666666666667 0.0405753022301759
0.0 1.0 0.0225945811758384

0.03333333333333333 0.0 0.0688150823784982
0.03333333333333333 0.03222222222222222 0.0725412019662055
0.03333333333333333 0.06444444444444444 0.0756939318439042
0.03333333333333333 0.09666666666666666 0.0788535664923627
0.03333333333333333 0.1288888888888889 0.0820201362221507
0.03333333333333333 0.1611111111111111 0.0851936715438668
0.03333333333333333 0.19333333333333333 0.0883742031698938
0.03333333333333333 0.22555555555555556 0.0915617620161912
0.03333333333333333 0.2577777777777778 0.094756379204092
0.03333333333333333 0.29 0.097958086062131
0.03333333333333333 0.3222222222222222 0.101166914127881
0.03333333333333333 0.35444444444444445 0.104382895149823
0.03333333333333333 0.38666666666666666 0.10760606108923
0.03333333333333333 0.41888888888888887 0.110836444122066
0.03333333333333333 0.45111111111111113 0.114074076640925
0.03333333333333333 0.48333333333333334 0.117318991256977
0.03333333333333333 0.5155555555555555 0.120571220801922
0.03333333333333333 0.5477777777777778 0.12383079833001
0.03333333333333333 0.58 0.12709775712004
0.03333333333333333 0.6122222222222222 0.130372130677399
0.03333333333333333 0.6444444444444444 0.133653952736131
0.03333333333333333 0.6766666666666666 0.136943257261017
0.03333333333333333 0.7088888888888889 0.140240078449685
0.03333333333333333 0.741111111111111 0.143544450734743
0.03333333333333333 0.7733333333333333 0.144794996440316
0.03333333333333333 0.8055555555555556 0.138996305752014
0.03333333333333333 0.8377777777777777 0.127710647329685
0.03333333333333333 0.87 0.113180964426669
0.03333333333333333 0.9022222222222223 0.0965957412844778
0.03333333333333333 0.9344444444444444 0.0776129229232943
0.03333333333333333 0.9666666666666667 0.0567009459576042

0.06666666666666667 0.0 0.116565528957317
0.06666666666666667 0.03111111111111111 0.12090630360232
0.06666666666666667 0.06222222222222222 0.124054091045677
0.06666666666666667 0.09333333333333332 0.127208761604339
0.06666666666666667 0.12444444444444444 0.130370345446243
0.06666666666666667 0.15555555555555556 0.13353887293809
0.06666666666666667 0.18666666666666665 0.136714374647102
0.06666666666666667 0.21777777777777776 0.139896881342794
0.06666666666666667 0.24888888888888888 0.143086423998747
0.06666666666666667 0.27999999999999997 0.146283033794447
0.06666666666666667 0.3111111111111111 0.149486742117078
0.06666666666666667 0.3422222222222222 0.152697580563405
0.06666666666666667 0.3733333333333333 0.155915580941608
0.06666666666666667 0.40444444444444444 0.159140775273211
0.06666666666666667 0.43555555555555553 0.162373195794966
0.06666666666666667 0.4666666666666667 0.165612874960796
0.06666666666666667 0.49777777777777776 0.16885984544375
0.06666666666666667 0.5288888888888889 0.172114140137978
0.06666666666666667 0.5599999999999999 0.175375792160735
0.06666666666666667 0.5911111111111111 0.178644834854399
0.06666666666666667 0.6222222222222222 0.181921301788516
0.06666666666666667 0.6533333333333333 0.185202698050123
0.06666666666666667 0.6844444444444444 0.188481099018465
0.06666666666666667 0.7155555555555555 0.190984852274159
0.06666666666666667 0.7466666666666666 0.189317409808384
0.06666666666666667 0.7777777777777778 0.181102243647591
0.06666666666666667 0.8088888888888889 0.168206600979403
0.06666666666666667 0.84 0.152276580451878
0.06666666666666667 0.8711111111111111 0.132721785747499
0.06666666666666667 0.9022222222222221 0.11231727007739
0.06666666666666667 0.9333333333333333 0.0916331735135538

0.1 0.0 0.165950684049622
0.1 0.030000000000000002 0.170532607572214
0.1 0.060000000000000005 0.174091709143022
0.1 0.09000000000000001 0.177241065246316
0.1 0.12000000000000001 0.180397311334366
0.1 0.15000000000000002 0.183560477620323
0.1 0.18000000000000002 0.186730594516516
0.1 0.21000000000000002 0.189907692636185
0.1 0.24000000000000002 0.193091802795273
0.1 0.27 0.196282956014212
0.1 0.30000000000000004 0.199481183519732
0.1 0.33 0.202686516746703
0.1 0.36000000000000004 0.205898987339984
0.1 0.39 0.209118627156295
0.1 0.42000000000000004 0.212345468266118
0.1 0.45 0.215579542955611
0.1 0.48000000000000004 0.218817001244305
0.1 0.51 0.222052791065326
0.1 0.54 0.225295854687369
0.1 0.5700000000000001 0.228543410588662
0.1 0.6000000000000001 0.231782779847736
0.1 0.63 0.235029439027462
0.1 0.66 0.237185597420087
0.1 0.6900000000000001 0.235724885538637
0.1 0.7200000000000001 0.231182269316167
0.1 0.7500000000000001 0.221467673746968
0.1 0.78 0.206188376198003
0.1 0.81 0.18767493441539
0.1 0.8400000000000001 0.168042169957874
0.1 0.8700000000000001 0.14787705803341
0.1 0.9 0.127432253869509

0.13333333333333333 0.0 0.217086453929574
0.13333333333333333 0.02888888888888889 0.221725734142712
0.13333333333333333 0.05777777777777778 0.225872695141147
0.13333333333333333 0.08666666666666667 0.229071004875307
0.13333333333333333 0.11555555555555556 0.232221522733083
0.13333333333333333 0.14444444444444446 0.235378935665364
0.13333333333333333 0.17333333333333334 0.238543273918821
0.13333333333333333 0.20222222222222225 0.241714567939598
0.13333333333333333 0.23111111111111113 0.244892848375049
0.13333333333333333 0.26 0.248078146075536
0.13333333333333333 0.2888888888888889 0.251270492096208
0.13333333333333333 0.3177777777777778 0.254459747592079
0.13333333333333333 0.3466666666666667 0.257653587272625
0.13333333333333333 0.3755555555555556 0.260854513168927
0.13333333333333333 0.4044444444444445 0.264062556795483
0.13333333333333333 0.43333333333333335 0.267269719683371
0.13333333333333333 0.46222222222222226 0.270473941201993
0.13333333333333333 0.49111111111111116 0.273685295131356
0.13333333333333333 0.52 0.276894112557023
0.13333333333333333 0.548888888888889 0.280094059101151
0.13333333333333333 0.5777777777777778 0.283283435782941
0.13333333333333333 0.6066666666666667 0.284648641327533
0.13333333333333333 0.6355555555555557 0.282075786995596
0.13333333333333333 0.6644444444444445 0.277048829138526
0.13333333333333333 0.6933333333333334 0.269974942553119
0.13333333333333333 0.7222222222222223 0.257783172190835
0.13333333333333333 0.7511111111111112 0.241759905150492
0.13333333333333333 0.78 0.223610084010356
0.13333333333333333 0.808888888888889 0.204249023890574
0.13333333333333333 0.8377777777777778 0.184335527060463
0.13333333333333333 0.8666666666666667 0.164142306564819

0.16666666666666666 0.0 0.270101526602804
0.16666666666666666 0.02777777777777778 0.274729327497073
0.16666666666666666 0.05555555555555556 0.279149798000817
0.16666666666666666 0.08333333333333334 0.282832586559849
0.16666666666666666 0.11111111111111112 0.285976941237037
0.16666666666666666 0.1388888888888889 0.28911887894609
0.16666666666666666 0.16666666666666669 0.292264496760742
0.16666666666666666 0.19444444444444445 0.295416988195163
0.16666666666666666 0.22222222222222224 0.298576383354812
0.16666666666666666 0.25 0.30174271254337
0.16666666666666666 0.2777777777777778 0.304914632519746
0.16666666666666666 0.3055555555555556 0.308077020473958
0.16666666666666666 0.33333333333333337 0.311246355614521
0.16666666666666666 0.36111111111111116 0.314422668532034
0.16666666666666666 0.3888888888888889 0.317603680217801
0.16666666666666666 0.4166666666666667 0.320768572335965
0.16666666666666666 0.4444444444444445 0.32394042265932
0.16666666666666666 0.47222222222222227 0.327105311408548
0.16666666666666666 0.5 0.330221235112858
0.16666666666666666 0.5277777777777778 0.333181153164683
0.16666666666666666 0.5555555555555556 0.332981768609633
0.16666666666666666 0.5833333333333334 0.328811986383285
0.16666666666666666 0.6111111111111112 0.322303918065726
0.16666666666666666 0.638888888888889 0.313701934473067
0.16666666666666666 0.6666666666666667 0.304834957563338
0.16666666666666666 0.6944444444444445 0.293602583726521
0.16666666666666666 0.7222222222222223 0.27820505770937
0.16666666666666666 0.75 0.26046323333321
0.16666666666666666 0.7777777777777778 0.241387992775123
0.16666666666666666 0.8055555555555556 0.221739281146619
0.16666666666666666 0.8333333333333334 0.201810907567071

0.2 0.0 0.324963798444543
0.2 0.02666666666666667 0.329715619708406
0.2 0.05333333333333334 0.334265203896073
0.2 0.08 0.338363224560561
0.2 0.10666666666666667 0.341736422230372
0.2 0.13333333333333333 0.344866675793853
0.2 0.16 0.347987770381176
0.2 0.18666666666666668 0.351115631717269
0.2 0.21333333333333335 0.354250289207463
0.2 0.24000000000000002 0.35739177244917
0.2 0.26666666666666666 0.360537255745587
0.2 0.29333333333333333 0.363667290741428
0.2 0.32 0.3668041313507
0.2 0.3466666666666667 0.369947807232692
0.2 0.37333333333333335 0.373068622246342
0.2 0.4 0.376151864574428
0.2 0.4266666666666667 0.37923766049961
0.2 0.45333333333333337 0.382231973803147
0.2 0.48000000000000004 0.384254398760841
0.2 0.5066666666666667 0.381428895935191
0.2 0.5333333333333333 0.375072118515197
0.2 0.56 0.366576322091994
0.2 0.5866666666666667 0.357783086745043
0.2 0.6133333333333334 0.349043121703896
0.2 0.64 0.340355785419406
0.2 0.6666666666666667 0.330188521025186
0.2 0.6933333333333334 0.315572394549292
0.2 0.7200000000000001 0.298276609840831
0.2 0.7466666666666667 0.279508340694442
0.2 0.7733333333333334 0.260138646198775
0.2 0.8 0.240489460021768

0.23333333333333334 0.0 0.381572601049154
0.23333333333333334 0.025555555555555554 0.386673271142386
0.23333333333333334 0.05111111111111111 0.391397148257934
0.23333333333333334 0.07666666666666666 0.395682704061317
0.23333333333333334 0.10222222222222221 0.39957043371564
0.23333333333333334 0.12777777777777777 0.402761442571509
0.23333333333333334 0.15333333333333332 0.405862872667432
0.23333333333333334 0.17888888888888888 0.408958188249056
0.23333333333333334 0.20444444444444443 0.412060159140542
0.23333333333333334 0.22999999999999998 0.415168814023031
0.23333333333333334 0.25555555555555554 0.418271104581358
0.23333333333333334 0.2811111111111111 0.421335374142188
0.23333333333333334 0.30666666666666664 0.424390645476679
0.23333333333333334 0.3322222222222222 0.42744457430016
0.23333333333333334 0.35777777777777775 0.430410686865036
0.23333333333333334 0.3833333333333333 0.433318399267311
0.23333333333333334 0.40888888888888886 0.43603105654951
0.23333333333333334 0.4344444444444444 0.434935626039717
0.23333333333333334 0.45999999999999996 0.428490947368758
0.23333333333333334 0.4855555555555555 0.419936297514931
0.23333333333333334 0.5111111111111111 0.411191785365543
0.23333333333333334 0.5366666666666666 0.402499956584102
0.23333333333333334 0.5622222222222222 0.393860180163704
0.23333333333333334 0.5877777777777777 0.38527183636667
0.23333333333333334 0.6133333333333333 0.376734316457797
0.23333333333333334 0.6388888888888888 0.367514010019318
0.23333333333333334 0.6644444444444444 0.353890875338808
0.23333333333333334 0.69 0.337099982929739
0.23333333333333334 0.7155555555555555 0.3186633435406
0.23333333333333334 0.741111111111111 0.29958807723021
0.23333333333333334 0.7666666666666666 0.280233616085056

0.26666666666666666 0.0 0.440171965910232
0.26666666666666666 0.024444444444444446 0.445461169504317
0.26666666666666666 0.04888888888888889 0.450564442067561
0.26666666666666666 0.07333333333333333 0.455163087426034
0.26666666666666666 0.09777777777777778 0.459274185701378
0.26666666666666666 0.12222222222222223 0.462958854421656
0.26666666666666666 0.14666666666666667 0.466040204344379
0.26666666666666666 0.17111111111111113 0.469076736023262
0.26666666666666666 0.19555555555555557 0.472097459800327
0.26666666666666666 0.22 0.475124521660506
0.26666666666666666 0.24444444444444446 0.47811911998968
0.26666666666666666 0.2688888888888889 0.481055501041698
0.26666666666666666 0.29333333333333333 0.48393454024663
0.26666666666666666 0.31777777777777777 0.486702818135194
0.26666666666666666 0.34222222222222226 0.489261984655116
0.26666666666666666 0.3666666666666667 0.489368177459583
0.26666666666666666 0.39111111111111113 0.482426459870789
0.26666666666666666 0.41555555555555557 0.473761654562013
0.26666666666666666 0.44 0.465079193858968
0.26666666666666666 0.4644444444444445 0.456448673707986
0.26666666666666666 0.48888888888888893 0.447869476361187
0.26666666666666666 0.5133333333333333 0.439340995026234
0.26666666666666666 0.5377777777777778 0.430862633608784
0.26666666666666666 0.5622222222222223 0.422433806462482
0.26666666666666666 0.5866666666666667 0.41405393814621
0.26666666666666666 0.6111111111111112 0.405516921913437
0.26666666666666666 0.6355555555555555 0.39316143520554
0.26666666666666666 0.66 0.376982046705325
0.26666666666666666 0.6844444444444445 0.358910736799115
0.26666666666666666 0.7088888888888889 0.340146622801905
0.26666666666666666 0.7333333333333334 0.321103758525379

0.3 0.0 0.500535717005869
0.3 0.02333333333333333 0.50625347110354
0.3 0.04666666666666666 0.511637980867786
0.3 0.06999999999999999 0.516735725660891
0.3 0.09333333333333332 0.521124423374112
0.3 0.11666666666666665 0.525043526489645
0.3 0.13999999999999999 0.528558362863581
0.3 0.16333333333333333 0.531466173797668
0.3 0.18666666666666665 0.534370451637759
0.3 0.20999999999999996 0.53718663434047
0.3 0.2333333333333333 0.53991558417502
0.3 0.25666666666666665 0.542470530573177
0.3 0.27999999999999997 0.544716120330219
0.3 0.3033333333333333 0.54466064357776
0.3 0.32666666666666666 0.536685598485215
0.3 0.35 0.528028243663594
0.3 0.3733333333333333 0.519422530341978
0.3 0.3966666666666666 0.510867846084151
0.3 0.41999999999999993 0.502363589284392
0.3 0.4433333333333333 0.493909168913583
0.3 0.4666666666666666 0.485504004272726
0.3 0.48999999999999994 0.477147524753602
0.3 0.5133333333333333 0.468839169606336
0.3 0.5366666666666666 0.460578387713581
0.3 0.5599999999999999 0.452364637371156
0.3 0.5833333333333333 0.444194360111572
0.3 0.6066666666666666 0.433419822054346
0.3 0.6299999999999999 0.417980445272878
0.3 0.6533333333333333 0.400313227606187
0.3 0.6766666666666666 0.381878456658344
0.3 0.7 0.363165552553601

0.3333333333333333 0.0 0.562305759323072
0.3333333333333333 0.022222222222222223 0.568671258984536
0.3333333333333333 0.044444444444444446 0.574528095569569
0.3333333333333333 0.06666666666666667 0.580002920036744
0.3333333333333333 0.08888888888888889 0.584954716516401
0.3333333333333333 0.11111111111111112 0.589200000563596
0.3333333333333333 0.13333333333333333 0.592803581184924
0.3333333333333333 0.15555555555555556 0.595944813609508
0.3333333333333333 0.17777777777777778 0.59841859779715
0.3333333333333333 0.2 0.600622083007163
0.3333333333333333 0.22222222222222224 0.602299417667678
0.3333333333333333 0.24444444444444446 0.599836503192837
0.3333333333333333 0.26666666666666666 0.591270819852839
0.3333333333333333 0.2888888888888889 0.582707505717011
0.3333333333333333 0.3111111111111111 0.5741947205318
0.3333333333333333 0.33333333333333337 0.565731871488131
0.3333333333333333 0.35555555555555557 0.557318376148433
0.3333333333333333 0.37777777777777777 0.548953662206108
0.3333333333333333 0.4 0.540637167251908
0.3333333333333333 0.4222222222222222 0.532368338547048
0.3333333333333333 0.4444444444444445 0.524146632802747
0.3333333333333333 0.4666666666666667 0.515971515966031
0.3333333333333333 0.48888888888888893 0.507842463011571
0.3333333333333333 0.5111111111111112 0.499758957739357
0.3333333333333333 0.5333333333333333 0.49172049257799
0.3333333333333333 0.5555555555555556 0.483726568393451
0.3333333333333333 0.5777777777777778 0.474574869087448
0.3333333333333333 0.6 0.460160350583575
0.3333333333333333 0.6222222222222222 0.442939082477483
0.3333333333333333 0.6444444444444445 0.424853488572091
0.3333333333333333 0.6666666666666667 0.406490580540681

0.36666666666666664 0.0 0.624375876088765
0.36666666666666664 0.021111111111111112 0.631652636089989
0.36666666666666664 0.042222222222222223 0.638338264038381
0.36666666666666664 0.06333333333333334 0.644406959363768
0.36666666666666664 0.08444444444444445 0.649780735427202
0.36666666666666664 0.10555555555555556 0.654340928537124
0.36666666666666664 0.12666666666666668 0.6579203494196
0.36666666666666664 0.14777777777777779 0.660358362157942
0.36666666666666664 0.1688888888888889 0.660975460731969
0.36666666666666664 0.19 0.654718337856083
0.36666666666666664 0.2111111111111111 0.646217250819456
0.36666666666666664 0.23222222222222222 0.637765963176636
0.36666666666666664 0.25333333333333335 0.629363894873934
0.36666666666666664 0.27444444444444444 0.621010475933526
0.36666666666666664 0.29555555555555557 0.612705146221453
0.36666666666666664 0.31666666666666665 0.604447355222221
0.36666666666666664 0.3377777777777778 0.596236561819849
0.36666666666666664 0.3588888888888889 0.588072234085074
0.36666666666666664 0.38 0.579953849068595
0.36666666666666664 0.40111111111111114 0.57188089260004
0.36666666666666664 0.4222222222222222 0.563852859092592
0.36666666666666664 0.44333333333333336 0.555869251352958
0.36666666666666664 0.46444444444444444 0.547929580396615
0.36666666666666664 0.4855555555555556 0.540033365268088
0.36666666666666664 0.5066666666666667 0.532180132866127
0.36666666666666664 0.5277777777777778 0.52436941777361
0.36666666666666664 0.5488888888888889 0.516399989361715
0.36666666666666664 0.5700000000000001 0.503556278999584
0.36666666666666664 0.5911111111111111 0.486862804537358
0.36666666666666664 0.6122222222222222 0.469148068994925
0.36666666666666664 0.6333333333333333 0.45115707502713

0.4 0.0 0.68211745171703
0.4 0.02 0.691727157012646
0.4 0.04 0.700001521665098
0.4 0.06 0.706918850136922
0.4 0.08 0.712337323490314
0.4 0.1 0.715492714261235
0.4 0.12 0.714461462689169
0.4 0.14 0.708081836561206
0.4 0.16 0.700846345551516
0.4 0.18 0.693093469554199
0.4 0.2 0.684892840837409
0.4 0.22 0.676668171579549
0.4 0.24 0.668490124726129
0.4 0.26 0.660358174687089
0.4 0.28 0.652271804710301
0.4 0.3 0.644230506684534
0.4 0.32 0.636233780947858
0.4 0.34 0.628281136101353
0.4 0.36 0.620372088827897
0.4 0.38 0.612506163715924
0.4 0.4 0.604682893087928
0.4 0.42 0.596901816833622
0.4 0.44 0.589162482247557
0.4 0.46 0.58146444387107
0.4 0.48 0.573807263338436
0.4 0.5 0.566190509227079
0.4 0.52 0.558613756911704
0.4 0.54 0.548168827704842
0.4 0.56 0.53216205766425
0.4 0.58 0.514845805351683
0.4 0.6 0.497250768875103

0.43333333333333335 0.0 0.718322143973541
0.43333333333333335 0.01888888888888889 0.732249102660975
0.43333333333333335 0.03777777777777778 0.743275898908787
0.43333333333333335 0.05666666666666667 0.750398232170273
0.43333333333333335 0.07555555555555556 0.751607563435946
0.43333333333333335 0.09444444444444444 0.750525110263049
0.43333333333333335 0.11333333333333334 0.747663544632526
0.43333333333333335 0.1322222222222222 0.743424579288258
0.43333333333333335 0.1511111111111111 0.738013781063529
0.43333333333333335 0.17 0.731624357451571
0.43333333333333335 0.18888888888888888 0.724413004876171
0.43333333333333335 0.20777777777777778 0.716648515330213
0.43333333333333335 0.22666666666666668 0.708707117629927
0.43333333333333335 0.24555555555555555 0.700809194609619
0.43333333333333335 0.2644444444444444 0.692954272860982
0.43333333333333335 0.2833333333333333 0.685141886666475
0.43333333333333335 0.3022222222222222 0.677371577833623
0.43333333333333335 0.3211111111111111 0.669642895533778
0.43333333333333335 0.34 0.661955396145156
0.43333333333333335 0.35888888888888887 0.654308643100041
0.43333333333333335 0.37777777777777777 0.64670220673602
0.43333333333333335 0.39666666666666667 0.63913566415112
0.43333333333333335 0.41555555555555557 0.631608599062699
0.43333333333333335 0.43444444444444447 0.624120601670049
0.43333333333333335 0.45333333333333337 0.616671268520498
0.43333333333333335 0.4722222222222222 0.609260202378974
0.43333333333333335 0.4911111111111111 0.601887012100904
0.43333333333333335 0.51 0.593830120542836
0.43333333333333335 0.5288888888888889 0.57892770855687
0.43333333333333335 0.5477777777777778 0.562038511899353
0.43333333333333335 0.5666666666666667 0.544865885771922

0.4666666666666667 0.0 0.697719473338634
0.4666666666666667 0.017777777777777778 0.708042936554388
0.4666666666666667 0.035555555555555556 0.71808421925139
0.4666666666666667 0.05333333333333333 0.728036235666723
0.4666666666666667 0.07111111111111111 0.737806238876345
0.4666666666666667 0.08888888888888889 0.747332294873608
0.4666666666666667 0.10666666666666666 0.756430855122331
0.4666666666666667 0.12444444444444444 0.763347244097212
0.4666666666666667 0.14222222222222222 0.766569761245805
0.4666666666666667 0.16 0.766257873071062
0.4666666666666667 0.17777777777777778 0.762734284910898
0.4666666666666667 0.19555555555555557 0.757032270899808
0.4666666666666667 0.21333333333333332 0.750042875759141
0.4666666666666667 0.2311111111111111 0.742427200066764
0.4666666666666667 0.24888888888888888 0.734817314838576
0.4666666666666667 0.26666666666666666 0.727247359479622
0.4666666666666667 0.28444444444444444 0.71971691714373
0.4666666666666667 0.3022222222222222 0.712225577478322
0.4666666666666667 0.32 0.704772936490222
0.4666666666666667 0.3377777777777778 0.697358596414943
0.4666666666666667 0.35555555555555557 0.689982165589294
0.4666666666666667 0.37333333333333335 0.68264325832722
0.4666666666666667 0.39111111111111113 0.675341494798812
0.4666666666666667 0.4088888888888889 0.668076500912328
0.4666666666666667 0.42666666666666664 0.660847908199203
0.4666666666666667 0.4444444444444444 0.653655353701906
0.4666666666666667 0.4622222222222222 0.646498479864581
0.4666666666666667 0.48 0.639376934426393
0.4666666666666667 0.49777777777777776 0.627249871013609
0.4666666666666667 0.5155555555555555 0.610827320266594
0.4666666666666667 0.5333333333333333 0.594106299841763

0.5 0.0 0.645086900240284
0.5 0.016666666666666666 0.654242335955238
0.5 0.03333333333333333 0.663456243921493
0.5 0.05 0.672729375821951
0.5 0.06666666666666667 0.68206249792809
0.5 0.08333333333333333 0.691456391479923
0.5 0.1 0.700911853078437
0.5 0.11666666666666667 0.710409679532887
0.5 0.13333333333333333 0.719788024506721
0.5 0.15 0.729154733529434
0.5 0.16666666666666666 0.738449066273768
0.5 0.18333333333333332 0.74779432795269
0.5 0.2 0.756968975906254
0.5 0.21666666666666667 0.766032700247923
0.5 0.23333333333333334 0.772619881231062
0.5 0.25 0.769210800242397
0.5 0.26666666666666666 0.763061616999727
0.5 0.2833333333333333 0.756086367803332
0.5 0.3 0.748900223363955
0.5 0.31666666666666665 0.741732774427883
0.5 0.3333333333333333 0.734600758113345
0.5 0.35 0.727503825817297
0.5 0.36666666666666664 0.720441634056116
0.5 0.3833333333333333 0.713413844365824
0.5 0.4 0.706420123204782
0.5 0.4166666666666667 0.699460141858673
0.5 0.43333333333333335 0.69253357634781
0.5 0.45 0.685640107336648
0.5 0.4666666666666667 0.677174285091642
0.5 0.48333333333333334 0.661323984436674
0.5 0.5 0.645086900240284

0.5333333333333333 0.0 0.594106299841763
0.5333333333333333 0.015555555555555555 0.602352090915294
0.5333333333333333 0.03111111111111111 0.610645282242036
0.5333333333333333 0.04666666666666666 0.618986421927177
0.5333333333333333 0.06222222222222222 0.6273760676381
0.5333333333333333 0.07777777777777778 0.635814786828128
0.5333333333333333 0.09333333333333332 0.644303156966821
0.5333333333333333 0.10888888888888888 0.652841765777111
0.5333333333333333 0.12444444444444444 0.661410574491093
0.5333333333333333 0.13999999999999999 0.669869554875763
0.5333333333333333 0.15555555555555556 0.67833955903424
0.5333333333333333 0.1711111111111111 0.686726405101809
0.5333333333333333 0.18666666666666665 0.695147168070049
0.5333333333333333 0.20222222222222222 0.703528390754628
0.5333333333333333 0.21777777777777776 0.711805587050454
0.5333333333333333 0.23333333333333334 0.720054341978544
0.5333333333333333 0.24888888888888888 0.728019388051151
0.5333333333333333 0.2644444444444444 0.735221524224271
0.5333333333333333 0.27999999999999997 0.74141628140163
0.5333333333333333 0.29555555555555557 0.746324078024793
0.5333333333333333 0.3111111111111111 0.74953699585763
0.5333333333333333 0.32666666666666666 0.750835112407792
0.5333333333333333 0.3422222222222222 0.750184174847768
0.5333333333333333 0.35777777777777775 0.747886827026298
0.5333333333333333 0.3733333333333333 0.744411669316019
0.5333333333333333 0.3888888888888889 0.740312117908619
0.5333333333333333 0.40444444444444444 0.735718433200099
0.5333333333333333 0.42 0.730681859985631
0.5333333333333333 0.43555555555555553 0.724972764507677
0.5333333333333333 0.4511111111111111 0.712932468201329
0.5333333333333333 0.4666666666666667 0.697719473338634

0.5666666666666667 0.0 0.544865885771922
0.5666666666666667 0.014444444444444446 0.552263595187126
0.5666666666666667 0.02888888888888889 0.559699433444728
0.5666666666666667 0.043333333333333335 0.567173795624811
0.5666666666666667 0.05777777777777778 0.574687082980023
0.5666666666666667 0.07222222222222223 0.58223970306481
0.5666666666666667 0.08666666666666667 0.589832069868087
0.5666666666666667 0.10111111111111112 0.597464603949405
0.5666666666666667 0.11555555555555556 0.60513773257873
0.5666666666666667 0.13 0.61284644794506
0.5666666666666667 0.14444444444444446 0.6204482887579
0.5666666666666667 0.1588888888888889 0.628067711211487
0.5666666666666667 0.17333333333333334 0.63563588041868
0.5666666666666667 0.1877777777777778 0.643180811458873
0.5666666666666667 0.20222222222222225 0.650765408116711
0.5666666666666667 0.21666666666666667 0.658272324361676
0.5666666666666667 0.23111111111111113 0.665718185588576
0.5666666666666667 0.24555555555555558 0.67315458501578
0.5666666666666667 0.26 0.680466539953508
0.5666666666666667 0.2744444444444445 0.687476627967995
0.5666666666666667 0.2888888888888889 0.694138628716369
0.5666666666666667 0.30333333333333334 0.700453109851631
0.5666666666666667 0.3177777777777778 0.706323180637429
0.5666666666666667 0.33222222222222225 0.711703753174988
0.5666666666666667 0.3466666666666667 0.716529235250631
0.5666666666666667 0.36111111111111116 0.720698603721666
0.5666666666666667 0.3755555555555556 0.724098904448515
0.5666666666666667 0.39 0.726666290392472
0.5666666666666667 0.4044444444444445 0.728193252133965
0.5666666666666667 0.4188888888888889 0.726715964460466
0.5666666666666667 0.43333333333333335 0.71832214397354

0.6 0.0 0.497250768875103
0.6 0.013333333333333334 0.503855914349006
0.6 0.02666666666666667 0.510491439553162
0.6 0.04 0.517157625236632
0.6 0.05333333333333334 0.523854756058289
0.6 0.06666666666666667 0.530583120659762
0.6 0.08 0.537343011740073
0.6 0.09333333333333334 0.544134726132058
0.6 0.10666666666666667 0.550958564880557
0.6 0.12000000000000001 0.557814833322496
0.6 0.13333333333333333 0.564703841168866
0.6 0.14666666666666667 0.571531371267835
0.6 0.16 0.578339029234123
0.6 0.17333333333333334 0.585148933853169
0.6 0.18666666666666668 0.591897808041736
0.6 0.2 0.598652535917972
0.6 0.21333333333333335 0.605439038396819
0.6 0.22666666666666668 0.612175342653494
0.6 0.24000000000000002 0.618835592104408
0.6 0.25333333333333335 0.625499556400287
0.6 0.26666666666666666 0.632131019484054
0.6 0.28 0.638604319036537
0.6 0.29333333333333333 0.644901600755945
0.6 0.3066666666666667 0.651084685553104
0.6 0.32 0.65699079608124
0.6 0.33333333333333337 0.662775831373053
0.6 0.3466666666666667 0.668282850300123
0.6 0.36000000000000004 0.673579233731181
0.6 0.37333333333333335 0.678467931907255
0.6 0.3866666666666667 0.682068207315213
0.6 0.4 0.68211745171703

0.6333333333333333 0.0 0.45115707502713
0.6333333333333333 0.012222222222222223 0.45701989543834
0.6333333333333333 0.024444444444444446 0.462906638413628
0.6333333333333333 0.03666666666666667 0.468817499979673
0.6333333333333333 0.04888888888888889 0.474752678582494
0.6333333333333333 0.061111111111111116 0.480712375127433
0.6333333333333333 0.07333333333333333 0.486696793019958
0.6333333333333333 0.08555555555555557 0.492706138207321
0.6333333333333333 0.09777777777777778 0.498740619221077
0.6333333333333333 0.11 0.504800447220515
0.6333333333333333 0.12222222222222223 0.510885836036997
0.6333333333333333 0.13444444444444445 0.516997002219212
0.6333333333333333 0.14666666666666667 0.523121124867367
0.6333333333333333 0.15888888888888889 0.529157498025583
0.6333333333333333 0.17111111111111113 0.535213626038517
0.6333333333333333 0.18333333333333335 0.541266542581332
0.6333333333333333 0.19555555555555557 0.547267283044063
0.6333333333333333 0.20777777777777778 0.553268936353273
0.6333333333333333 0.22 0.559295661048722
0.6333333333333333 0.23222222222222225 0.565337245867716
0.6333333333333333 0.24444444444444446 0.571270065158554
0.6333333333333333 0.25666666666666665 0.577198945672911
0.6333333333333333 0.2688888888888889 0.583126303324706
0.6333333333333333 0.28111111111111114 0.589024897415135
0.6333333333333333 0.29333333333333333 0.59481641094154
0.6333333333333333 0.3055555555555556 0.600449926883406
0.6333333333333333 0.31777777777777777 0.606069439797719
0.6333333333333333 0.33 0.611614820036371
0.6333333333333333 0.34222222222222226 0.616840153094676
0.6333333333333333 0.35444444444444445 0.621372456318371
0.6333333333333333 0.3666666666666667 0.624375876088765

0.6666666666666666 0.0 0.406490580540681
0.6666666666666666 0.011111111111111112 0.411656684625229
0.6666666666666666 0.022222222222222223 0.416841354360494
0.6666666666666666 0.03333333333333333 0.422044723668258
0.6666666666666666 0.044444444444444446 0.427266927924599
0.6666666666666666 0.05555555555555556 0.432508103981028
0.6666666666666666 0.06666666666666667 0.437768390186007
0.6666666666666666 0.07777777777777778 0.443047926406853
0.6666666666666666 0.08888888888888889 0.448346854052066
0.6666666666666666 0.1 0.453665316094048
0.6666666666666666 0.11111111111111112 0.45900345709225
0.6666666666666666 0.12222222222222223 0.464361423216742
0.6666666666666666 0.13333333333333333 0.469739362272245
0.6666666666666666 0.14444444444444446 0.475137423722586
0.6666666666666666 0.15555555555555556 0.480533002131261
0.6666666666666666 0.16666666666666669 0.485857470324745
0.6666666666666666 0.17777777777777778 0.491200411558017
0.6666666666666666 0.18888888888888888 0.496545955757031
0.6666666666666666 0.2 0.501864138904547
0.6666666666666666 0.2111111111111111 0.507149842675073
0.6666666666666666 0.22222222222222224 0.512454983285965
0.6666666666666666 0.23333333333333334 0.517779704213131
0.6666666666666666 0.24444444444444446 0.523113496824096
0.6666666666666666 0.2555555555555556 0.528353203376034
0.6666666666666666 0.26666666666666666 0.533586897913697
0.6666666666666666 0.2777777777777778 0.538823277022139
0.6666666666666666 0.2888888888888889 0.544049329403109
0.6666666666666666 0.3 0.549236233409027
0.6666666666666666 0.3111111111111111 0.554232827517248
0.6666666666666666 0.32222222222222224 0.558689886671167
0.6666666666666666 0.33333333333333337 0.562305759323072

0.7 0.0 0.363165552553601
0.7 0.010000000000000002 0.367676470924389
0.7 0.020000000000000004 0.372201537971213
0.7 0.030000000000000006 0.376740842729189
0.7 0.04000000000000001 0.3812944750765
0.7 0.05000000000000001 0.385862525745096
0.7 0.06000000000000001 0.390445086331521
0.7 0.07 0.395042249307942
0.7 0.08000000000000002 0.39965410803335
0.7 0.09000000000000002 0.404280756764921
0.7 0.10000000000000002 0.408922290669595
0.7 0.11000000000000001 0.413578805835805
0.7 0.12000000000000002 0.418250399285422
0.7 0.13000000000000003 0.422937168985878
0.7 0.14 0.427639213862499
0.7 0.15000000000000002 0.432356633811032
0.7 0.16000000000000003 0.437085555070634
0.7 0.17000000000000004 0.441748281875651
0.7 0.18000000000000005 0.446412125773253
0.7 0.19000000000000003 0.45108699091565
0.7 0.20000000000000004 0.455759666706911
0.7 0.21000000000000005 0.460407406567274
0.7 0.22000000000000003 0.465028722571573
0.7 0.23000000000000004 0.469664889400013
0.7 0.24000000000000005 0.474316002808086
0.7 0.25000000000000006 0.478982159480398
0.7 0.26000000000000006 0.483629870655804
0.7 0.2700000000000001 0.4882004135073
0.7 0.28 0.4927098100889
0.7 0.29000000000000004 0.49690790233786
0.7 0.30000000000000004 0.500535717005869

0.7333333333333333 0.0 0.321103758525379
0.7333333333333333 0.00888888888888889 0.324997415804549
0.7333333333333333 0.01777777777777778 0.328901610032342
0.7333333333333333 0.026666666666666672 0.332816398393367
0.7333333333333333 0.03555555555555556 0.336741838539014
0.7333333333333333 0.04444444444444445 0.340677988592547
0.7333333333333333 0.053333333333333344 0.344624907154274
0.7333333333333333 0.062222222222222234 0.348582653306785
0.7333333333333333 0.07111111111111112 0.352551286620236
0.7333333333333333 0.08000000000000002 0.356530867157763
0.7333333333333333 0.0888888888888889 0.360521455480908
0.7333333333333333 0.0977777777777778 0.364523112655158
0.7333333333333333 0.10666666666666669 0.368535900255564
0.7333333333333333 0.11555555555555558 0.372559880372404
0.7333333333333333 0.12444444444444447 0.376595115616967
0.7333333333333333 0.13333333333333336 0.380641669127383
0.7333333333333333 0.14222222222222225 0.38469960457456
0.7333333333333333 0.15111111111111114 0.388768986168199
0.7333333333333333 0.16000000000000003 0.392849878662879
0.7333333333333333 0.16888888888888892 0.39693356201837
0.7333333333333333 0.1777777777777778 0.400958161046503
0.7333333333333333 0.1866666666666667 0.404987343698735
0.7333333333333333 0.1955555555555556 0.409026511281435
0.7333333333333333 0.20444444444444448 0.41306718744192
0.7333333333333333 0.21333333333333337 0.417100681636504
0.7333333333333333 0.22222222222222227 0.421106175244283
0.7333333333333333 0.23111111111111116 0.42510275338725
0.7333333333333333 0.24000000000000005 0.429110433680901
0.7333333333333333 0.24888888888888894 0.433069382561026
0.7333333333333333 0.25777777777777783 0.436807718757138
0.7333333333333333 0.2666666666666667 0.440171965910232

0.7666666666666666 0.0 0.280233616085056
0.7666666666666666 0.00777777777777778 0.283544736632546
0.7666666666666666 0.01555555555555556 0.286863473997176
0.7666666666666666 0.02333333333333334 0.290189863302821
0.7666666666666666 0.03111111111111112 0.293523939916874
0.7666666666666666 0.0388888888888889 0.296865739452501
0.7666666666666666 0.04666666666666668 0.30021529777091
0.7666666666666666 0.05444444444444446 0.303572650983686
0.7666666666666666 0.06222222222222224 0.306937835455104
0.7666666666666666 0.07000000000000002 0.310310887804505
0.7666666666666666 0.0777777777777778 0.313691844908677
0.7666666666666666 0.08555555555555558 0.317080743904286
0.7666666666666666 0.09333333333333337 0.320477622190314
0.7666666666666666 0.10111111111111114 0.323882517430541
0.7666666666666666 0.10888888888888892 0.327295467556045
0.7666666666666666 0.1166666666666667 0.330716510767741
0.7666666666666666 0.12444444444444448 0.33414568553895
0.7666666666666666 0.13222222222222227 0.337583030617988
0.7666666666666666 0.14000000000000004 0.341028585030797
0.7666666666666666 0.1477777777777778 0.344482388083606
0.7666666666666666 0.1555555555555556 0.347944479365611
0.7666666666666666 0.16333333333333339 0.351414898751718
0.7666666666666666 0.17111111111111116 0.35489368640527
0.7666666666666666 0.17888888888888893 0.358356837690068
0.7666666666666666 0.18666666666666673 0.361779069441517
0.7666666666666666 0.1944444444444445 0.365209438410319
0.7666666666666666 0.20222222222222228 0.368647466500314
0.7666666666666666 0.21000000000000008 0.372088266929805
0.7666666666666666 0.21777777777777785 0.375476779524214
0.7666666666666666 0.22555555555555562 0.378683103628129
0.7666666666666666 0.2333333333333334 0.381572601049154

0.8 0.0 0.240489460021768
0.8 0.006666666666666665 0.243249918160977
0.8 0.01333333333333333 0.246015668298562
0.8 0.019999999999999997 0.24878673076379
0.8 0.02666666666666666 0.251563126003296
0.8 0.033333333333333326 0.254344874581991
0.8 0.039999999999999994 0.257131997183971
0.8 0.046666666666666655 0.259924514613444
0.8 0.05333333333333332 0.262722447795658
0.8 0.05999999999999999 0.265525817777844
0.8 0.06666666666666665 0.268334645730167
0.8 0.07333333333333332 0.271148952946681
0.8 0.07999999999999999 0.273968760846305
0.8 0.08666666666666666 0.276794090973793
0.8 0.09333333333333331 0.279624965000725
0.8 0.09999999999999998 0.282461404726508
0.8 0.10666666666666665 0.285303432079375
0.8 0.11333333333333331 0.288151069117415
0.8 0.11999999999999998 0.291004338029581
0.8 0.12666666666666665 0.293863261136751
0.8 0.1333333333333333 0.296727860892753
0.8 0.13999999999999999 0.299598159885437
0.8 0.14666666666666664 0.302474180837745
0.8 0.1533333333333333 0.305355946608781
0.8 0.15999999999999998 0.3082434801949
0.8 0.16666666666666663 0.31113680473083
0.8 0.1733333333333333 0.314035943490752
0.8 0.17999999999999997 0.316940919889452
0.8 0.18666666666666662 0.319785799273573
0.8 0.1933333333333333 0.322457574990208
0.8 0.19999999999999996 0.324963798444543

0.8333333333333334 0.0 0.201810907567071
0.8333333333333334 0.005555555555555554 0.204050031176328
0.8333333333333334 0.011111111111111108 0.20629263540272
0.8333333333333334 0.016666666666666663 0.208538731084024
0.8333333333333334 0.022222222222222216 0.210788329108709
0.8333333333333334 0.02777777777777777 0.213041440416265
0.8333333333333334 0.033333333333333326 0.215298075997514
0.8333333333333334 0.038888888888888876 0.217558246894934
0.8333333333333334 0.04444444444444443 0.219821964202985
0.8333333333333334 0.04999999999999999 0.222089239068431
0.8333333333333334 0.05555555555555554 0.22436008269067
0.8333333333333334 0.061111111111111095 0.22663450632207
0.8333333333333334 0.06666666666666665 0.228912521268306
0.8333333333333334 0.0722222222222222 0.231194138888686
0.8333333333333334 0.07777777777777775 0.2334793705965
0.8333333333333334 0.08333333333333331 0.235768227859364
0.8333333333333334 0.08888888888888886 0.238060722199551
0.8333333333333334 0.09444444444444441 0.240356865194363
0.8333333333333334 0.09999999999999998 0.242656668476458
0.8333333333333334 0.10555555555555553 0.244960143734217
0.8333333333333334 0.11111111111111108 0.247267302712099
0.8333333333333334 0.11666666666666664 0.249578157210994
0.8333333333333334 0.12222222222222219 0.251892719088596
0.8333333333333334 0.12777777777777774 0.254211000259757
0.8333333333333334 0.1333333333333333 0.256533012696863
0.8333333333333334 0.13888888888888884 0.258858768430195
0.8333333333333334 0.1444444444444444 0.261188279548319
0.8333333333333334 0.14999999999999997 0.263521558198448
0.8333333333333334 0.1555555555555555 0.26582527977018
0.8333333333333334 0.16111111111111107 0.268018727600463
0.8333333333333334 0.16666666666666663 0.270101526602804

0.8666666666666667 0.0 0.164142306564819
0.8666666666666667 0.004444444444444444 0.165887141292954
0.8666666666666667 0.008888888888888887 0.167634088827338
0.8666666666666667 0.01333333333333333 0.169383154290935
0.8666666666666667 0.017777777777777774 0.171134342825365
0.8666666666666667 0.02222222222222222 0.172887659590993
0.8666666666666667 0.02666666666666666 0.17464310976702
0.8666666666666667 0.031111111111111103 0.176400698551578
0.8666666666666667 0.03555555555555555 0.178160431161822
0.8666666666666667 0.039999999999999994 0.179922312834014
0.8666666666666667 0.04444444444444444 0.181686348823631
0.8666666666666667 0.04888888888888888 0.183452544405452
0.8666666666666667 0.05333333333333332 0.185220904873647
0.8666666666666667 0.05777777777777777 0.186991435541881
0.8666666666666667 0.06222222222222221 0.188764141743404
0.8666666666666667 0.06666666666666665 0.190539028831157
0.8666666666666667 0.0711111111111111 0.19231610217785
0.8666666666666667 0.07555555555555554 0.194095367176083
0.8666666666666667 0.07999999999999999 0.195876829238424
0.8666666666666667 0.08444444444444443 0.197660493797522
0.8666666666666667 0.08888888888888888 0.199446366306198
0.8666666666666667 0.09333333333333331 0.201234452237549
0.8666666666666667 0.09777777777777776 0.203024757085046
0.8666666666666667 0.1022222222222222 0.204817286362641
0.8666666666666667 0.10666666666666665 0.206612045604856
0.8666666666666667 0.11111111111111109 0.208409040366902
0.8666666666666667 0.11555555555555554 0.210208276224773
0.8666666666666667 0.11999999999999998 0.212009758775348
0.8666666666666667 0.12444444444444441 0.213787769066971
0.8666666666666667 0.12888888888888886 0.215480067807788
0.8666666666666667 0.1333333333333333 0.217086453929573

0.9 0.0 0.127432253869509
0.9 0.0033333333333333327 0.128707793949114
0.9 0.006666666666666665 0.129984462778952
0.9 0.009999999999999998 0.131262262358502
0.9 0.01333333333333333 0.132541194692558
0.9 0.016666666666666663 0.133821261791246
0.9 0.019999999999999997 0.135102465670053
0.9 0.023333333333333327 0.136384808349838
0.9 0.02666666666666666 0.137668291856853
0.9 0.029999999999999995 0.138952918222766
0.9 0.033333333333333326 0.140238689484671
0.9 0.03666666666666666 0.141525607685119
0.9 0.039999999999999994 0.142813674872131
0.9 0.04333333333333333 0.144102893099218
0.9 0.046666666666666655 0.145393264425395
0.9 0.04999999999999999 0.146684790915219
0.9 0.05333333333333332 0.147977474638786
0.9 0.05666666666666666 0.149271317671766
0.9 0.05999999999999999 0.150566322095417
0.9 0.06333333333333332 0.151862489996612
0.9 0.06666666666666665 0.153159823467846
0.9 0.06999999999999999 0.154458324607267
0.9 0.07333333333333332 0.155757995518694
0.9 0.07666666666666665 0.15705883831164
0.9 0.07999999999999999 0.158360855101322
0.9 0.08333333333333331 0.159664048008698
0.9 0.08666666666666666 0.160968419160469
0.9 0.08999999999999998 0.162273970689118
0.9 0.09333333333333331 0.163562071471776
0.9 0.09666666666666665 0.164787671097851
0.9 0.09999999999999998 0.165950684049622

0.9333333333333333 0.0 0.0916331735135535
0.9333333333333333 0.002222222222222222 0.0924625641143378
0.9333333333333333 0.004444444444444444 0.0932924317975639
0.9333333333333333 0.006666666666666665 0.094122777112405
0.9333333333333333 0.008888888888888887 0.0949536006089823
0.9333333333333333 0.01111111111111111 0.0957849028383637
0.9333333333333333 0.01333333333333333 0.0966166843525757
0.9333333333333333 0.015555555555555552 0.0974489457045941
0.9333333333333333 0.017777777777777774 0.098281687448359
0.9333333333333333 0.019999999999999997 0.0991149101387652
0.9333333333333333 0.02222222222222222 0.0999486143316725
0.9333333333333333 0.02444444444444444 0.100782800583903
0.9333333333333333 0.02666666666666666 0.101617469453248
0.9333333333333333 0.028888888888888884 0.102452621498463
0.9333333333333333 0.031111111111111103 0.103288257279277
0.9333333333333333 0.033333333333333326 0.104124377356393
0.9333333333333333 0.03555555555555555 0.104960982291489
0.9333333333333333 0.03777777777777777 0.105798072647221
0.9333333333333333 0.039999999999999994 0.10663564898722
0.9333333333333333 0.04222222222222222 0.107473711876108
0.9333333333333333 0.04444444444444444 0.108312261879486
0.9333333333333333 0.046666666666666655 0.109151299563938
0.9333333333333333 0.04888888888888888 0.10999082549705
0.9333333333333333 0.0511111111111111 0.110830840247387
0.9333333333333333 0.05333333333333332 0.111671344384513
0.9333333333333333 0.055555555555555546 0.112512338478985
0.9333333333333333 0.05777777777777777 0.113353823102363
0.9333333333333333 0.05999999999999999 0.114195798827204
0.9333333333333333 0.06222222222222221 0.115026255041462
0.9333333333333333 0.06444444444444443 0.115816171303716
0.9333333333333333 0.06666666666666665 0.116565528957317

0.9666666666666667 0.0 0.0567009459576044
0.9666666666666667 0.001111111111111111 0.0571056611895614
0.9666666666666667 0.002222222222222222 0.0575104899870158
0.9666666666666667 0.0033333333333333327 0.057915432413722
0.9666666666666667 0.004444444444444444 0.0583204885334842
0.9666666666666667 0.005555555555555555 0.0587256584101656
0.9666666666666667 0.006666666666666665 0.0591309421076722
0.9666666666666667 0.007777777777777776 0.05953633968998
0.9666666666666667 0.008888888888888887 0.0599418512211032
0.9666666666666667 0.009999999999999998 0.0603474767651237
0.9666666666666667 0.01111111111111111 0.0607532163861649
0.9666666666666667 0.01222222222222222 0.0611590701484115
0.9666666666666667 0.01333333333333333 0.061565038116107
0.9666666666666667 0.014444444444444442 0.0619711203535356
0.9666666666666667 0.015555555555555552 0.062377316925047
0.9666666666666667 0.016666666666666663 0.0627836278950411
0.9666666666666667 0.017777777777777774 0.0631900533279736
0.9666666666666667 0.018888888888888886 0.0635965932883531
0.9666666666666667 0.019999999999999997 0.064003247840744
0.9666666666666667 0.02111111111111111 0.0644100170497656
0.9666666666666667 0.02222222222222222 0.0648169009800901
0.9666666666666667 0.023333333333333327 0.0652238996964467
0.9666666666666667 0.02444444444444444 0.0656310132636162
0.9666666666666667 0.02555555555555555 0.0660382417464406
0.9666666666666667 0.02666666666666666 0.0664455852098073
0.9666666666666667 0.027777777777777773 0.0668530437186693
0.9666666666666667 0.028888888888888884 0.0672606173380231
0.9666666666666667 0.029999999999999995 0.0676683061329308
0.9666666666666667 0.031111111111111103 0.0680702969078302
0.9666666666666667 0.032222222222222215 0.0684525531204737
0.9666666666666667 0.033333333333333326 0.0688150823784984

1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381
1.0 0.0 0.0225945811758381


